Decoupled Reinforcement Learning to Stabilise Intrinsically-Motivated Exploration

Intrinsic rewards can improve exploration in reinforcement learning, but the exploration process may suffer from instability caused by non-stationary reward shaping and strong dependency on hyperparameters. In this work, we introduce Decoupled RL (DeRL) as a general framework which trains separate policies for intrinsically-motivated exploration and exploitation. Such decoupling allows DeRL to leverage the benefits of intrinsic rewards for exploration while demonstrating improved robustness and sample efficiency. We evaluate DeRL algorithms in two sparse-reward environments with multiple types of intrinsic rewards. Our results show that DeRL is more robust to varying scale and rate of decay of intrinsic rewards and converges to the same evaluation returns than intrinsically-motivated baselines in fewer interactions. Lastly, we discuss the challenge of distribution shift and show that divergence constraint regularisers can successfully minimise instability caused by divergence of exploration and exploitation policies.

==> rebuttal.txt <==
Rebuttal draft for AAMAS

We would like to thank all reviewers for their feedback and thoughtful comments.
We appreciate that reviewers considered our method clearly motivated (R2, R3), the set of evaluated algorithms extensive (R2, R3) and appreciated the provided background and clear writing (R1, R2).

R1, R3 and R4 raise concerns regarding a lack of comparison to SOTA exploration algorithms in our evaluation. First, we would like to highlight that we compare our DeRL algorithms to A2C and PPO with an array of intrinsic rewards. These intrinsic rewards (two count-based intrinsic rewards [37], ICM [29], RND [5] and RIDE [30]) are designed to incentivise exploration and considered to be strong exploration baselines.
Second, our proposed method of DeRL is designed to be complementary to these approaches of intrinsically motivated exploration rather than replacing them. DeRL enables to leverage the benefits to exploration, which these intrinsic rewards are known to achieve, while addressing and significantly improving their inherent sensitivity to hyperparameters. Thereby, DeRL can also be applied alongside any future intrinsic reward to incentivise exploration and likely improve its robustness.
Third, our work shows that decoupling of intrinsically motivated exploration and exploitation is a good strategy with significant benefits to robustness and (in some cases) sample efficiency and does not aim to produce a SOTA algorithm in the benchmark tasks. We believe our extensive evaluation and analysis on the robustness of DeRL in comparison to intrinsically motivated RL is novel and valuable for future research.

Below, we address further raised questions/ concerns of the reviewers.

R1:
1. We would like to highlight that among the related work in Section 3 only [40] targets a similar problem of single-agent RL exploration. Their approach is similar to our DeDQN algorithm but evaluated using only a single count-based intrinsic reward. Also, the work [40] has not been published at a peer-reviewed venue with no open-source code available which makes direct comparisons difficult.

2. Thank you for raising this. To improve clarity in these figures, we will further split up the baselines with individual learning curve plots for A2C and PPO, respectively, to reduce the number of algorithms shown together in a single plot. Furthermore, we decided to average two consecutive evaluation returns in learning curves to reduce the total number of evaluation points to 50 (out of the 100 evaluations executed throughout training) and improve clarity.

3.1 As detailed in Section 5.4, we run each experiment for five random seeds and reported standard deviations in each table (for average and maximum evaluation returns) are computed over these five runs. We train all algorithms for 100,000 episodes with evaluations of the current policy done every 1,000 episodes for a total of 100 evaluations throughout training. During each such evaluation, the current policy is greedily evaluated over 8 episodes and the average returns across these 8 episodes is considered the evaluation return of that run at a particular evaluation point. For average evaluation returns, we average the evaluation returns over all 100 evaluation points of each of the five runs to obtain five average evaluation returns. In Tables 1, we present the mean and standard deviation over these five average evaluation returns. For maximum evaluation returns reported in Tables 12 and 13, we identify the single evaluation out of all 100 conducted evaluations with the maximum evaluation return averaged across all five seeds and reports this mean over all five maximum evaluation returns together with the standard deviation (detailed in Appendix B).

3.2 As detailed in Section 5.1, we train DeRL with the exploration policy being trained using A2C with the Dict-Count and ICM intrinsic rewards. In order to keep experiments focused, we decided to select a single count-based and prediction-based intrinsic reward among all considered exploration bonuses to evaluate DeRL with. We selected these particular count-based and prediction-based intrinsic rewards as we found Dict-Count and ICM to be the best performing count-based and prediction-based exploration bonuses, respectively, based on the evaluation of all baselines across both environments.

4. We will include learning curves from Appendix B to present evaluation returns in the next iteration of this work. Given the large number of evaluated algorithms and tasks, we decided to include Table 1 in the main paper indicating sample efficiency as well as evaluation returns in a simplified metric, but agree that learning curves of normalised returns of the best identified algorithms (see Figure 8 in Appendix B) would provide additional clarity.

5. We thank R1 for raising this question and decided to conduct further experiments to evaluate the robustness of DeRL with KL divergence. We follow the evaluation protocol of Section 5.5 and specifically evaluate DeA2C with Dict-Count intrinsic rewards in both DeepSea 10 and Hallway Nl=Nr=10. We were able to verify that KL divergence constraints improve the robustness of DeA2C in some cases while achieving very similar robustness otherwise. We will include these results with more details in the appendix of the next iteration of this work.


R2:
1. We appreciate the comment on the relationship of off-policy RL with DeRL. We agree that DeRL is related in the sense that its exploitation policy is trained off-policy. The main difference between typical off-policy RL (such as Q-learning) and DeRL is that (1) DeRL completely separates the exploitation and exploration policies whereas for e.g. Q-learning the exploration policy is directly derived from the exploitation policy (such as epsilon-greedy) and (2) DeRL is based on intrinsic exploration bonuses in particular with the goal of robustifying the training with these well-known exploration incentives.

2. We would like to highlight that we evaluate in two environments: DeepSea from Deepmind's Bsuite [24] and Hallway as a newly proposed environment. Both of these environments are challenging with none of the algorithms solving larger DeepSea tasks and the majority of Hallway tasks optimally. Furthermore, both environments clearly demonstrate the motivational challenges presented in our introduction with all baselines and (to a lesser degree) DeRL demonstrating sensitivity to tuning of exploration. These challenges are found to be particularly prominent in the Hallway environment in which exploration and the objective of the environment are not well aligned.


R3:
1. Both evaluation environments, DeepSea and Hallway, are challenging with none of the algorithms solving larger DeepSea and the majority of Hallway tasks optimally. These environments also demonstrate our hypotheses that intrinsically motivated exploration methods suffer from significant sensitivity to hyperparameters which is exacerbated in problems where exploration and the objective of the environment are not aligned. Latter hypothesis is verified in the increased sensitivity seen in the Hallway environment (Figure 4 and 5) compared to the DeepSea environment.

2. Regarding baselines and a discussion about state-of-the-art evaluation, we refer the reviewer to our opening statement. In short, we do compare DeRL to a set of intrinsic rewards applied with A2C and PPO. These intrinsic rewards are considered strong baselines specialised for exploration. Furthermore, DeRL is designed to be complementary to these exploration algorithms and not meant to replace them.

3. We appreciate the reviewer pointing out the work on Bootstrapped DQN and we will make sure to include a citation to this related work.


R4:
1. We appreciate the comment regarding a closed optimisation loop by including feedback from the exploitation to the exploration. This is an interesting idea to extend DeRL and we will look into this possibility in future work.

2. Regarding the comment on a lack of comparison to SOTA methods, we refer the reviewer to our opening statement. Related work mentioned in Section 3 does not address the same problem of single-agent RL exploration with the exception of [40]. Their approach is similar to our DeDQN algorithm but was only evaluated using a single count-based intrinsic reward. Also, the work [40] has not been published at a peer-reviewed venue with no open-source code available which makes direct comparisons difficult.

3. Regarding comments of limited novelty of this work, we refer the reviewer to our opening statement in which we clarify that the main focus of our work is to investigate our decoupling scheme and its effect on robustness. We believe our analysis and extensive evaluation on the robustness of DeRL and intrinsically motivated RL baselines is novel and valuable for future research.



-------------- ENDS HERE
Old segments/ paragraphs

In the future, we will combine the proposed decoupling scheme with more advanced RL algorithms to evaluate how to most effectively combine this concept with other advances in RL for SOTA performance.

Lastly, we would like to highlight the main contributions of this work: (1) we show that intrinsically motivated exploration in RL suffers from significant sensitivity to its rate of decay and scale, (2) motivated by these challenges we propose a novel decoupling scheme of exploration and exploitation and formally define its objectives before (3) deriving two concrete algorithms based on on-policy actor-critic RL and DQN, and (4) evaluating DeRL in comparison to intrinsically motivated RL baselines to show that DeRL is more robust to scale and rate of decay of intrinsic rewards and does improve sample efficiency in several cases justifying the additional cost involved.

Given these contributions, this work aims to show that decoupling of intrinsically motivated exploration and exploitation is a good strategy with significant benefits to robustness and (in some cases) sample efficiency and not to produce an algorithm achieving the new SOTA in the benchmark tasks. We believe our extensive evaluation with a variety of intrinsic rewards and analysis on the robustness of DeRL in comparison to intrinsically motivated exploration in RL is novel and valuable for future exploration research. In the future, we will combine the proposed decoupling scheme with more advanced RL algorithms to evaluate how to most effectively combine this concept with other advances in RL for SOTA performance.

% R2: 2. ... notice many exploration environments, such as DeepSea, require exhaustive exploration of the environment and exploration is strongly aligned with the objective of the environment. Therefore, we evaluate in the DeepSea environment as an example of a typical exploration problem while also evaluating in the novel Hallway environment in which these challenges are not aligned and agents need to identify the goal of the environment without "overexploring".

% R3: we consider the main contribution of this work the demonstration that decoupling of intrinsically motivated exploration and exploitation is a good strategy with significant benefits to robustness and (in some cases) sample efficiency and not to produce an algorithm achieving the new SOTA in the benchmark tasks. Therefore, given space limitations of this conference paper, we decided to include many experiments with a wide array of intrinsic rewards and diverse alignment of exploration and exploitation to investigate our novel decoupling concept and analyse its robustness. In the future, we will combine the proposed decoupling scheme with more advanced RL algorithms to evaluate how to most effectively combine this concept with other advances in RL for SOTA performance.

% R4: we consider the main contribution of this work the demonstration that decoupling of intrinsically motivated exploration and exploitation is a good strategy with significant benefits to robustness and (in some cases) sample efficiency. While prior work exists which considers decoupling of these RL problems (see related work in Section 3), none of these works considers the robustness of RL training which we focused on. We believe our extensive evaluation with a variety of intrinsic rewards and analysis on the robustness of DeRL in contrast to typical exploration in RL is novel and valuable for future exploration research in RL.
